Modular Answer Set Programming as a Formal Specification Language

In this paper, we study the problem of formal verification for Answer Set Programming (ASP), namely, obtaining a formal proof showing that the answer sets of a given (non-ground) logic program P correctly correspond to the solutions to the problem encoded by P, regardless of the problem instance. To this aim, we use a formal specification language based on ASP modules, so that each module can be proved to capture some informal aspect of the problem in an isolated way. This specification language relies on a novel definition of (possibly nested, first order) program modules that may incorporate local hidden atoms at different levels. Then, verifying the logic program P amounts to prove some kind of equivalence between P and its modular specification. Under consideration for acceptance in TPLP.

==> rebuttal.txt <==
Dear reviewers and SPC,

we would like to clarify a misunderstanding mentioned in the 5 reviews (it seem that our discussion in the conclusions was insufficient) and seems to be currently taken as the main objection leading to rejection. 

We claim that the need for second-order logic can be expected, given the nature of the problem. We need: (1) first-order programs; (2) non-monotonic inference and induction; (3) hiding auxiliary atoms. 

(1) Note that verifying ground logic programs is useless without a way to generalize to arbitrary problem instances: this would be analogous to prove the correctness of the quicksort algorithm but only for particular instances of the array to be ordered.

(2) Notice that in the first-order case, stable models cannot be covered by FO-logic: they allow expressing inductive definitions; they are not semi-decidable; the set of stable models cannot be captured by the classical models of a FO-formula.

(3) Given that some atoms (auxiliary atoms) are treated for a local purpose, we find that their existential quantification in SO-logic is the most natural encoding of that feature used so far. 

On the other hand, as discussed in the paper, there are many cases in which we can reduce the general SO formulation to simpler cases. For instance, SO-logic for finite structures (as happens with most ASP programs) is decidable. As far as we know, no other method has achieved a proof of the full correctness for the HC problem, used as a canonical example for ASP in most introductory texts. Finally, note that not any ASP practicioner needs to prove correctness, like not any procedural programmer needs to prove correctness of the quicksort algorithm in order to use it. The use of SO-logic is thought to be done once, to certify a program module. We see a large ASP program without a clear modularization analogous to an iterative program without a clear invariant. They may exist, but there is no clear hint on how to prove their correctness.

==> review.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 38
TITLE: Modular Answer Set Programming as a Formal Specification Language
AUTHORS: Pedro Cabalar, Jorge Fandinno and Yuliya Lierler

----------- Novelty -----------
SCORE: 3 (fair)
----------- Technical Quality -----------
SCORE: 3 (fair)
----------- Quality of presentation -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper consists of two related, clearly identifiable, tasks:
1. it introduces the definition of possibly nested, first order program modules that may incorporate local hidden atoms at different levels;
2. it presents a procedure for proving that a logic program P is equivalent to its modular specification: the proof of this equivalence is interpreted as a proof that the answer sets of a given (non-ground) logic program P correctly correspond to the solutions to the problem encoded by P, regardless of the problem instance

The second tasks addresses the problem of formal verification for Answer Set Programming, with the advantage that, thanks to modularity, the proof is reusable.

Modularity and verification are strictly related because the exploitation of auxiliary predicates in modules may raise some issues w.r.t. their expected properties, such as that the replacement of a module by a different encoding could be reduced to some kind of equivalence between modules without affecting the rest of the correctness proof. The local use of auxiliary predicates must be taken into account when proving correctness of programs.

To address the first task, the authors extend the modular language from (Harrison and Lierler 2016) in such a way that a specification \Pi consists of a hierarchical tree of modules and submodules, each of them possibly declaring its own set of public and hidden predicates at different levels (Section 4).

To illustrate how the second task can be addressed, the authors prove that the modular program \Pi_1 they present in Figure 2 via a hierarchical structure is a formal specification for the search of Hamiltonian cycles (Section 5). In Section 6 they introduce some general conditions under which the answer sets of a modular program \Pi and its non-modular version P coincide.

The paper extends existing proposals, which are properly acknowledged by the authors, but presents novel and original contributions.
It seems technically sound, but I could not check the details of the prrof sketches and of the proofs in the appendix.
It is well written, well organized and easy to read.

I am far from being an expert of ASP and of its formal verification, but I'm knowledgeable in formal verification in general; as a non-expert of this specific domain, 

*** I would appreciate a clarification of how the propositions and theorems presented in the paper, which are driven by the running example of searching Hamiltonian cycles in a graph and seem to apply to that problem only, can be generalized to "formal verification of ASP" as promised in the abstract. 

*** Also, I would appreciate a paragraph explaining how this formal verification approach can be implemented, and which are the problems that its implementation might raise.

Typos:

*** Footnote 1 might include a link to the document
*** To be removed
 
as a second-order formula, 2 ,: the footnote apex is between commas, I'm not sure this is correct
DONE

Second, the SM operator captures the semantics of the program also as a formula that, although it includes SO quantifiers, it can be...: please check the occurrences of "it", they do not seem to be correct (the second one being almost surely wrong)
DONE

altmost: did you mean almost?
DONE



----------------------- REVIEW 2 ---------------------
SUBMISSION: 38
TITLE: Modular Answer Set Programming as a Formal Specification Language
AUTHORS: Pedro Cabalar, Jorge Fandinno and Yuliya Lierler

----------- Novelty -----------
SCORE: 3 (fair)
----------- Technical Quality -----------
SCORE: 4 (good)
----------- Quality of presentation -----------
SCORE: 3 (fair)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper proposes a methodology for the verification of the correctness of logic programs. In particular, it relies on a formal specification based on a modular view of the ASP program, such that, each module is intended to capture some aspect of the program and the proof of the correctness is "decomposed" into the proofs of its isolated parts. To this aim, the paper extends the modular language of (Harrison and Lierler 2016). Each module is a first-order formula and the semantics of these programs is given by the second-order operator SM. The extension of the language allows for handling auxiliary predicates within the modules and for having nested modules. The methodology is illustrated by showing that on the Hamiltonian cycles problem.

The idea presented in the paper is interesting, the formal verification problem is quite relevant and technical results appears correct.

I only have a consideration about presentation. As I read the article, in some points, I was confused by the mixing of the description of the methodology with its application on Hamiltonian cycles. This holds in particular for Sections 5 and 6, where these two aspects are discussed together going from one to the other. 

*** I would have appreciated a presentation that keeps better separated the formal aspects from the example. As a result, the paper appears to me more as a proof of correctness for the Hamiltonian cycles problem than the introduction of a general methodology. 

*** Moreover, the Hamiltonian cycles program is a quite "clean" encoding; I would have seen the application of the same methodology also to another problem encoded by a more intricate logic program, where modules cannot be so clearly identified.

*** Authors should clarify the role of their paper, dated 2020, that is cited in the introduction. They indicate the differences/improvements among these two papers, but this seems to be an unpublished paper, so what is the reason for mentioning and comparing it, if the present paper improves the other one? Or is this paper under consideration for publication elsewhere? The reference to this paper is presented not only in the introduction, but also in other points of the paper, and in my opinion, it disturbs the reading. For instance, Proposition 2 is Theorem 3 in (Cabalar et al 2020).


I've found few typos that I report below:
- Remove the space in the running title
DONE
- Page 9, first paragraph: and-S
DONE
- Page 10, Section 6: altmost
DONE



----------------------- REVIEW 3 ---------------------
SUBMISSION: 38
TITLE: Modular Answer Set Programming as a Formal Specification Language
AUTHORS: Pedro Cabalar, Jorge Fandinno and Yuliya Lierler

----------- Novelty -----------
SCORE: 3 (fair)
----------- Technical Quality -----------
SCORE: 4 (good)
----------- Quality of presentation -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors introduce a modular approach for verifying ASP programs, where A modular program serves a formal specification.  The individual parts of the modular program correspond to statements about the overall program. The correctness of a module is easy to establish if it is chosen to be small enough which seems to be a reasonable assumption in practice. The focus and, in my opinion, contribution of this work is modularity aspects and the ability to reuse proofs for modules when parts of a program change.

This idea to verify programs in a modular way seems to be well aligned with an achievement based development strategy as discussed by Lifschitz. As I see it, this allows to develop correctness proofs and encodings in tandem which seems quite useful.

The main idea of having a program as a specification against changing versions of a program (with our without modularity involved) is not new. There is in particular rated work that uses second-order logic for exactly this purpose:

Program Correspondence under the Answer-Set Semantics: The Non-ground Case, Oetsch, Tompits, ICLP 2008

This approach allows to proof correctness of a program against its specification in the light of local auxiliary atoms. It already involves a translation of programs into second-order logic to capture its answer sets that involves  proper treatment local predicates. The definitions closely resemble the ones used in Proposition 3 but the paper predates even the SM operator defined by Ferraris at al., 2011. This paper needs to be discussed.


Minor remark:
I don't see way a program can be called a "ideal or canonical solution".



----------------------- REVIEW 4 ---------------------
SUBMISSION: 38
TITLE: Modular Answer Set Programming as a Formal Specification Language
AUTHORS: Pedro Cabalar, Jorge Fandinno and Yuliya Lierler

----------- Novelty -----------
SCORE: 4 (good)
----------- Technical Quality -----------
SCORE: 4 (good)
----------- Quality of presentation -----------
SCORE: 4 (good)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
=== META REVIEW==

The paper presents an interesting contribution that would deserve publication in TPLP.

However, the reviewers identified some issues that must be addressed to make it acceptable.

In particular:
- explaining how results can be used for the formal verification of any ASP program
- make distinct the presentation of formal aspects from the informal presentation
- comparison with related work must be improved

In any case,  all the comments indicated by the reviewers should to be addressed in the camera read version.

